Conduct and Correctness in Mathematical Publishing

"We risk sliding down toward the standards where the validity of action is decided by whether one can get away with it." (P. Doty) "We do not 'risk' sliding down toward such standards; we have reached them." (S. Lang) This is an essay in which I try to express my fear about the establishment of a culture of publishing, where no one is willing to take responsibility for the correctness of mathematics, and readers finding mistakes in published proofs are stamped as outcasts, because they are deemed to target the reputation of authors and journals.

==> Pmc.dat <==
\gdef\curv{\makedate{19}{7}{2012}}

